Performance-Based Pricing in Multi-Core Geo-Distributed Cloud Computing

New pricing policies are emerging where cloud providers charge resource provisioning based on the allocated CPU frequencies. As a result, resources are offered to users as combinations of different performance levels and prices which can be configured at runtime. With such new pricing schemes and the increasing energy costs in data centres, balancing energy savings with performance and revenue losses is a challenging problem for cloud providers. CPU frequency scaling can be used to reduce power dissipation, but also impacts VM performance and therefore revenue. In this paper, we firstly propose a non-linear power model that estimates power dissipation of a multi-core PM and secondly a pricing model that adjusts the pricing based on the VM's CPU-boundedness characteristics. Finally, we present a cloud controller that uses these models to allocate VMs and scale CPU frequencies of the PMs to achieve energy cost savings that exceed service revenue losses. We evaluate the proposed approach using simulations with realistic VM workloads, electricity price and temperature traces and estimate energy savings of up to 14.57%.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> reviews/review_actions.txt <==
We would like to thank all the reviewers for their detailed and insightful comments. We address each of the raised points individually below. We applied as many corrections as we could, given the relatively short time frame given for the camera ready version preparation. We will also consider those suggestions that we could not address given the time and paper size constraints in the preparation of an extended journal version of this paper in our future work.

Reviewer 1
==========

Point 1: The major concern with this paper is that the proposed model does not actually capture the geothermal inputs as the authors claim. In section IV the authors mention that power signals and cooling overheads are added into the model but no clue is given on how this is done. The authors do not provide a rigorous model for the problem they are trying to solve. The proposed model relies very heavily on previous work. Another major issue is that the authors claim that the geothermal inputs are taken into account in the first phase of their proposed algorithm, but the description of the algorithm does not reflect that. There is only one line in the algorithm that says that "active" set is sorted by free capacity, cost increasing". This is not saying anything on how the geothermal inputs are captured. 

Response: Thank you for the observation. We checked the details of the cost model to add as much information as possible given the space limitations. As the geotemporal input aspects of the model were studied in several other papers, we mentioned them in Section II.

"Adapting distributed systems to geotemporal inputs has been studied previously. In [18], network routing in content delivery networks is adapted for real-time electricity pricing (RTEP). Savings of up to 40\% of the full electricity cost are estimated. Job placement based on geotemporal inputs for map-reduce jobs is researched in [19] and for computational grids based on both RTEP and cooling in [14], [15]."

We explained all the points that were important to understand the frequency scaling and CPU boundedness models, which are the focus of this paper. We referenced other papers that go into more details of the other aspects of the cost model, e.g. the cooling overhead examined in [7]. Geotemporal inputs, such as electricity price and cooling overhead, are considered in the calculation of the total energy cost (line 7 and 13 in Alg. 2) which steers the decision making in the frequency scaling stage.


Point 2: There is also a big disconnect between the model/algorithm and the experimental results. For the experiments the authors use parameters such as (electricity cost, outside temperature, etc. that are not captured in the model and algorithm. There is no notation and equation in the model that capture these.

Response: Thank you for noticing this issue. We checked the paper to make sure that the majority of the experimental results focus on variables that were studied in the paper, such as the CPU frequencies, CPU boundedness and energy values that can be directly obtained from the power models we presented in the paper. Other parameters that have to be provided to our Philharmonic cloud simulator were listed to facilitate reproducibility and explained in Section VI.A. The mentioned parameters, electricity cost and outside air temperature, were further explained in Section I with references provided to more detailed resources on the topics.

"Modern clouds may consist of geographically-distributed data centers influenced by dynamic local factors, such as real-time electricity prices [6] and temperature-dependent cooling [7], that we call geotemporal inputs."


Point 3: The description of the algorithms is vague. The notation is not consistent with the notation used in the model. No rigorous presentation of the algorithms is provided.

Response: Thank you for the comment. We checked and tried to make sure that the provided pseudo-code is as detailed and rigorous as possible, given the paper size constraints. Also we made sure that the variables used in the notation of the algorithms were explained in the corresponding algorithm listing description.

E.g. for the variable f_max that is used in line 3 of Alg. 2 as "reset frequency of \all pm \in active to f_max" we added an explanation:

"First, the algorithm resets the frequencies of all the PMs to a maximum frequency f_max (line 3)."

and f_max is used under the same notation in Section IV.B and explained as:
"f_max is the maximum operating frequency of the host."


Reviewer 2
==========

Point 1: The VM migration algorithm presumably does not take these costs into account, only the frequency scaling locally optimizes on the costs when determining the VM frequency.

Response: Thank you for the comment. The VM migration algorithm considers energy costs while allocating VMs, as mentioned in Section V.A. The VM pricing is considered only in the second stage, where the CPU frequency scaling is applied, as it affects the price in the considered pricing models.

For example, for the migration stage:

"... and data centers with lower combined electricity price and cooling overhead cost are preferred. The target PM to host vm is selected in the inner loop (line 11) by sorting active to try and utilise almost full PMs first, then preferring lower-cost location in case of ties (line 12) ..."

and the frequency scaling stage:

"The inner loop continues until revenue losses surpass energy savings (line 20). "


Point 2: Actually, the performance-based pricing scheme raises the question of how to determine beta? Is it fixed over time or is it workload/time dependent? 

Response: Thank you for pointing this out. Indeed in real scenarios beta may change at runtime and our cloud control algorithm is designed for this case. In the evaluation, however, due to lack of data on beta runtime variation, constant beta values were used for the VMs (but distributed according to a real data set, as shown in Fig. 5). 

We commented on the availability of the beta parameter in real systems in Section III:
"Each PM can access the CPU usage of the VMs and monitor the impact of CPU on VM performance [22]."


Point 3: The VM Migration and the frequency scaling is a heuristic to optimize on the revenue. Why don’t you use an exact algorithm that maximizes the revenue.

Response: Bin packing of all active VMs is an NP-hard problem. This is why we used a heuristic polynomial time algorithm for the migrations. For frequency scaling, we did in fact use an exact deterministic algorithm, as there is only a small constant number of frequencies to try out for individual PMs and they only affect VMs hosted on the PM. 

We added more details in Section V.A, e.g.:

"The first stage is an algorithm that places new VMs or reallocates VMs from underutilised hosts through VM migration considering power overhead and geotemporal inputs to select hosts. Bin packing of VMs is an NP-hard problem, so we propose a heuristic polynomial time algorithm."


Point 4: The evaluation is somewhat critical, as it leaves out frequency scaling. It seems to me that frequency scaling is the main innovation of the paper, being a fundamental part of your perceived pricing scheme. Thus, it is rather disappointing that you don’t consider it in your paper. Apparently, perceived performance pricing is not very relevant for users. Your paper  is mostly looking at VM migration – a well-studied technique.

Response: Energy savings from frequency scaling are included in the evaluation as the difference between BCFFS and the baseline algorithm BCF. 

We present these results separately in Section VI:

"As the focus of this work is on frequency scaling under performance-based pricing, the BCF baseline method allows us to quantify the improvement brought by this specific aspect."


Point 5: From the evaluation part, I wonder why you don’t compare the revenue of fixed performance-based VM prices and perceived-performance based pricing. 

Response: Fixed performance-based VM pricing was indeed also evaluated for comparison with perceived-performance pricing, but turned out not to allow for any frequency scaling.  We explained this in Section VI.A.

"We also evaluated the ElasticHosts performance-based pricing model, but CPU frequency scaling was not feasible, due to high VM prices compared to energy costs. Savings are still possible with our perceived-performance pricing model, as for certain less CPU-bound VM workloads a CPU frequency reduction does not decrease the service revenue substantially and yet achieves energy savings"


Review 3
==========

Point 1: For this controller to be feasible it needs to be able to operate at massive scale. Yet, only 1k VMs are active in the simulated scenario (in real-world setups this would be 100’s of thousands of VMs). There’s no discussion on the time complexity of the algorithms (which do include quite a bit of (global) sorting, although a small optimisation is proposed). All in all, performance and scalability is under highlighted in the work, raising questions w.r.t. its practical applicability.

Response: Thank you for the observation. The algorithms were designed for large scales. If the bin packing problem of allocating all active VMs, which is an NP-hard problem, was solved deterministically, it would not be scalable. This is why we used a heuristic polynomial time algorithm for the VM migration phase. The proposed heuristic linearly determines VMs for reallocation, applies several sorting functions which are O(n log n) operations and linearly determines hosts. This results in a polynomial time algorithm that is applicable to very large scales. We updated Section V.A. with this information.
For frequency scaling, we used an exact deterministic algorithm, but as there is only a small constant number of frequencies to try out and a PM's frequency only affect VMs hosted on the PM (meaning the frequencies can be determined independently for each PM), it is also a polynomial time algorithm. 

To address this point we added more details in the paper.

"The first stage is an algorithm that places new VMs or reallocates VMs from underutilised hosts through VM migration considering power overhead and geotemporal inputs to select hosts. Bin packing of VMs is an NP-hard problem, so we propose a heuristic polynomial time algorithm."
"The polynomial time algorithm is described in Alg. 2."

Point 2: Can the authors provide a sound reason why PMs are not switched off when undertutilized? Idle power consumption seems quite high at 100W vs 150W on full load. I’m no expert on this but this might require further motivation. 

Response: Idle PMs are suspended and hence energy cost of idle PMs is considered to be 0. 

This is explained in Section IV.A:

"Power consumption of empty PMs is considered to be zero, which is approximately possible through fast suspension technology [24]."

Furthermore, this aspect of the model is taken into account in Algorithm 1, where the free capacity of a PM is considered when choosing a VM's cost, to minimise the number of active PMs. Also, idle power consumption is around 50\% of power under full load (which corresponds to the maximum frequency). P_{base} is a coefficient used to compute the power at each frequency.

We explain the parameters and the values used in the evaluation, such as:

"P_base is the peak power of the host operating at a minimum frequency f_base and P_dif is a weight to compute the power at different frequencies."

"To define the cost models, the parameters used for the power model in Eq.1 were based on [25] and the idle power, P_idle, was assumed to be equal
to 50\% of the peak value (at maximum frequency), P_peak_f_max"


Point 3: The benefits of the migration approach where already reported on in a different paper. Frequency scaling is tacked on as a separate phase in this paper. The main results therefore pertain to the difference between BCF and BCFFS. I wonder whether the 8\% difference is robust. There’s no variance on the results reported in the work, it seems simulations are only executed once? 

Response: Each result corresponds to one simulation run, as we had to generate many data points for the different comparisons, but since the simulation covers a time span of 168 h with 2k VMs being allocated to 2k PMs spread out among six data center locations and we only report the aggregated results, the outliers and special cases are averaged out in the process of summing up all the individual cost components. Furthermore, we performed many simulation run repetitions in the development process and have confirmed that the aggregated results are stable.


Point 4: I found it interesting the authors also reported the total revenue on the service. Note that the cost reduction is only 0.0001\% in relation to the revenue. This therefore raises the important question how the pricing model will impact consumer behaviour (rationally or irrationally). Intuitively I would not expect consumers to be oblivious to the fact that there VMs are subjected to frequency scaling based on their workload properties (with the benefit being attributed fully to the provider). See also the next point in this regard.

Response: Thank you for this comment. This is due to the disparity between low energy costs and high cloud service costs. Motivating the consumer to cooperate with the cloud control mechanisms is an important challenge and a topic that would be interesting for further study. One solution might be to share some or all of the cost savings achieved by the provider with the users. Another solution might be to present the energy aspect to the user as well, as was proposed in:

E. Curry, S. Hasan, M. White, and H. Melvin, “An Environmental Chargeback for Data Center and Cloud Computing Consumers,” in Energy Efficient Data Centers, Springer Berlin Heidelberg, 2012, pp. 117–128.


Point 5: A global beta value for the workload is computed. This however ignores the fact that real workloads can have a non-uniform behaviour w.r.t. I/O. In the test the frequency scaling operates at a 1h frequency. This could be insufficient to deal with bursty workloads. As a result performance will deteriorate without any monetary compensation to the user for I/O-bound workloads. It is doubtful whether consumers would accept this, and whether the cloud provider would want to run the risk of decreasing its perceived performance robustness in exchange for (limited) cost reductions.

Response: Regarding the global beta, it is true that beta changes at runtime in real scenarios and our cloud control algorithm is designed for this case. In the evaluation, however, due to lack of data on beta runtime variation, constant beta values were used for the VMs (but distributed according to a real data set, as shown in Fig. 5). 

A short explanation of this was added in Section III. to comment on the availability of the Beta parameter in real systems:

"Each PM can access the CPU usage of the VMs and monitor the impact of CPU on VM performance [22]."

Regarding bursty workloads, the algorithm can work at smaller time intervals to accommodate more frequent changes or monitoring agents could trigger a re-optimisation of the CPU frequencies when a workload changes significantly, e.g. goes outside certain CPU usage boundaries. Hence, the time interval can be adjusted to take into account the different phases of bursty workloads.

We discuss this further, for example:

"The controller is invoked periodically, determining the actions to be applied. In a production cloud system, the cloud controller would be
invoked when new VM requests arrive or geotemporal inputs change for a certain threshold, e.g. temperature changes by over 1 C"

"The simulation step size was selected based on the available geotemporal input datasets, but the cloud controller could be invoked at different periods in production cloud systems (e.g. on new VM requests or geotemporal input changes)."


Point 6: With real pricing models (ElasticHosts), frequency scaling was apparently not feasible. Doesn’t this indicate the approach is not practical? This should be discussed more.

Response: In the considered scenarios, the simple performance-based pricing model of ElasticHosts was not suitable for CPU frequency scaling due to high VM prices compared to energy costs. Given that both this pricing model and the electricity prices are fixed and out of our control, we instead focused on our proposed perceived-performance pricing model that is suitable for CPU frequency scaling.

We explain it also in the paper, e.g.:
"We also evaluated the ElasticHosts performance-based pricing model, but CPU frequency scaling was not feasible, due to high VM prices compared to energy costs."


Point 7: The authors do not seem to consider the effect of limited RAM on the PMs. In fact, some providers price on RAM availability first. Reducing the frequency of a VM can reduce energy costs somewhat but if RAM is limited, does not allow for more VMs to be allocated to a PM. 

Response: We take into account the capacity of RAM and this limits the number of VMs allocated per PM, same as in the VM scheduler used in real systems, such as OpenStack.

For example:

"Each physical machine (PM) has a specified number of resource types with maximum capacities (e.g. CPU core number or RAM amount) and can operate at a number of available CPU frequencies"

"and finally activating the next PM from inactive in case vm does not fit on any of the active PMs"


Point 8: At beta == 0.2 cost savings are no longer present. This maps to a utilisation of only 20\% in the planet lab trace. It would be beneficial to the paper to gather more data to determine whether such low utilisation values would be realistic at a real IaaS provider (given the platform features for elasticity and automated scaling at such providers). 

Response: More than half of the tasks in the PlanetLab trace have a beta lower than 0.2 and they allow for cost savings. We do not have data for the VMs hosted on commercial platforms like Amazon EC2, but given that typical modern web applications mostly deal with REST API serving and database interaction and the more CPU-intensive tasks are usually offloaded to separate task queues, we believe that a large portion of VMs would allow for cost savings using our pricing model.

We provide the figure of VM CPU-boundedness distribution from PlanetLab traces for more details.


Point 8: Why do PMs contain so few cores (1-4 uniformly distributed)? Why is the scale of the simulation so small?

Response: We chose simulation parameters that represent physical machines used at our universities with a scale on the order of thousands of PMs, e.g. the Vienna Scientific Cluster has 2020 nodes (http://vsc.ac.at/systems/). In our future work, we will address multi-core systems where we will study more variation in the number of cores (e.g. 8, 12, 16 CPU cores) with more detailed models that encapsulate the specifics of multi-core performance and power consumption behaviour.


Point 9: Is there a reason why the algorithms sort first on free capacity (thereby ignoring locality of VMs), and then on cost? 

Response: PMs with a smaller free capacity are considered first, because if a VM can fit on an already nearly full PM, no new PM has to be activated from suspension which would add additional idle power consumption overhead. From our simulations, we found that first decreasing the number of active PMs and then choosing locations with a lower energy cost to be a better strategy than the other way around.

We added an explanation of the sorting and the reasoning behind it in the description of the algorithm, for example:

"We sort inactive (line 9) so that larger PMs come first for activation (preferable to more smaller machines, due to the idle power overhead)"


Point 10: In Alg.1 the sort on line 12 should include decreasing/or increasing for completeness. 

Response: We changed "free capacity" to "capacity decreasing" in Alg. 1, line 12.


Point 11: The authors could also look at CloudSigma as an example of another provider that offers full flexibility in determining the amount of RAM and clock frequency in a continuous manner by the consumer. 

Response: Thank you for the good and useful reference. Due to space and time limitations, we did not include it in the current paper, but we will study it for the extended version.


Point 12: Last paragraph before IV B, rewrite first sentence.

Response: Thank you for pointing this out. We reworded the sentence and split it into two sentences to make it clearer.

The rephrased text is the following:

"Cooling overhead based on local temperatures is derived from the power signals of the PMs at different data center locations. To do so, the model for computer room air conditioning using outside air economisers from [7] was applied."




==> reviews/reviews.txt <==
Reviewer 1
==========

Overall Evaluation : Reject
  Novelty (Originality) of Paper : Weak Reject
  Quality (Technical Soundness)  : Reject
  Results supported by data : Weak Reject
  Paper justified : Weak Accept
  Paper structure : Weak Accept
  Sufficient literature study : Weak Accept
  Presentation (incl language) : Accept
  Relevance to conference : Accept

Summary: The authors propose a cloud controller for performance-based pricing in geographically distributed cloud.

Details: The major concern with this paper is that the proposed model does not actually capture the geothermal inputs as the authors claim. In section IV the authors mention that power signals and cooling overheads are added into the model but no clue is given on how this is done. The authors do not provide a rigorous model for the problem they are trying to solve. 
The proposed model relies very heavily on previous work. 

Another major issue is that the authors claim that the geothermal inputs are taken into account in the first phase of their proposed algorithm, but the description of the algorithm does not reflect that. There is only one line in the algorithm that says that "active" set is sorted by free capacity, cost increasing". This is not saying anything on how the geothermal inputs are captured. 

There is also a big disconnect between the model/algorithm and the experimental results. For the experiments the authors use parameters such as (electricity cost, outside temperature, etc.  that are not captured in the model and algorithm. There is no notation and equation in the model that capture these.

The description of the algorithms is vague. The notation is not consistent with the notation used in the model. No rigorous presentation of the algorithms is provided.

Reviewer 2
==========

Overall Evaluation : Accept
  Novelty (Originality) of Paper : Accept
  Quality (Technical Soundness)  : Weak Accept
  Results supported by data : Weak Reject
  Paper justified : Weak Accept
  Paper structure : Strong Accept
  Sufficient literature study : Accept
  Presentation (incl language) : Accept
  Relevance to conference : Accept

Summary: The paper „A Cloud Controller for Performance-Based Pricing“ addresses the trade-off between energy savings and revenue loss when managing and allocating VMs in a cloud. Since energy costs have been becoming the major cost factor in data center operation, many cloud providers turn to frequency scaling, a technique to lower the operating frequency of hardware resources in order to reduce power consumption. There are approaches available that deal with CPU frequency scaling and VW migration to reduce energy consumption with no impact on the workload. Different from those approaches, the paper at hand does not study fixed pricing schemes, but proposes a performance-based pricing, which takes into account the performance perceived by the VM user.  The authors firstly develop a performance-based pricing scheme based on the model offered by ElasticHosts – essentially it is extended by incorporating a factor that measures how the workload reacts on frequency scaling.!
 Secondly, the authors propose the model Cloud Controller, namely Best Cost Fit Frequency Scaling, that embodies their performance-based pricing. Thirdly, the authors show in numerical experiments with real workload traces and electricity prices and temperatures that the model can achieve up to 30\% of cost savings.

Details: Overall, the paper deals with a very interesting topic. Interestingly, the paper builds upon the already available cost model to determine the energy consumption (and thus the operation costs) based on frequency scaling. As previously mentioned, the authors apply their performance-based pricing scheme that calculates the prices dependent on the operating frequency of the VM and on parameter beta that measures the CPU-boundedness of a job. The VM migration algorithm presumably does not take these costs into account, only the frequency scaling locally optimizes on the costs when determining the VM frequency. 
Some comments on the paper:
•	Actually, the performance-based pricing scheme raises the question of how to determine beta? Is it fixed over time or is it workload/time dependent? 
•	The VM Migration and the frequency scaling is a heuristic to optimize on the revenue. Why don’t you use an exact algorithm that maximizes the revenue. 
•	The evaluation is somewhat critical, as it leaves out frequency scaling. It seems to me that frequency scaling is the main innovation of the paper, being a fundamental part of your perceived pricing scheme. Thus, it is rather disappointing that you don’t consider it in your paper. Apparently, perceived performance pricing is not very relevant for users. Your paper  is mostly looking at VM migration – a well-studied technique.
•	From the evaluation part, I wonder why you don’t compare the revenue of fixed performance-based VM prices and perceived-performance based pricing. 

I am a little bit on fence with this paper – as there is a trade-off between the presentation and the model itself. While I am not convinced with their perceived performance-based pricing (see ablove), I like the flow and the writing of the paper. As I assume that the paper will draw and keep an audience I recommend acceptance.


Reviewer 3
==========

Overall Evaluation : Neutral 
  Novelty (Originality) of Paper : Neutral 
  Quality (Technical Soundness)  : Weak Reject
  Results supported by data : Weak Reject
  Paper justified : Weak Reject
  Paper structure : Accept
  Sufficient literature study : Accept
  Presentation (incl language) : Accept
  Relevance to conference : Accept

Summary: This paper proposes the use of frequency scaling to reduce energy costs for IaaS workloads (in the from of running VMs); in combination with a VM migration approach that takes into account local cost of electricity (cooling + server power).

Details: This paper proposes the use of frequency scaling to reduce energy costs for IaaS workloads (in the from of running VMs); in combination with a VM migration approach that takes into account local cost of electricity (cooling + server power). The authors also propose to differentiate between loads in terms of their CPU-boundedness. The idea is that frequency scaling is suited to I/O intensive loads for which a frequency scale down will not result in a significant performance impact. The authors assume a « performance-based » pricing model where consumers are charged the same if the VM frequency is scaled down, but their load is not CPU-bound. On CPU-bound loads the frequency scaling impacts the user’s bill.

The experimental setup uses CPU utilisation traces of a planet lab testbed to derive a distribution for the CPU-boundedness parameter beta. The algorithm is evaluated on a small scale (2k VMs) running on 6 data centers. VM migration overhead seems to be modeled from the introduction but no information is given on the migration cost or experimental settings in this regard. The authors assume a base power consumption of 150W which drops to 100W on idle. 

The approach shows a decrease of 8\% on the scenario under study. 

I enjoyed reading the paper, it has a clear presentation which is easy to follow, writing is good overall. 

I do think the paper’s impact is somewhat limited and the approach requires further validation before it could be considered in practice (and bring actual benefits); I would qualify this as a borderline paper. 

Detailed remarks:
- For this controller to be feasible it needs to be able to operate at massive scale. Yet, only 1k VMs are active in the simulated scenario (in real-world setups this would be 100’s of thousands of VMs). There’s no discussion on the time complexity of the algorithms (which do include quite a bit of (global) sorting, although a small optimisation is proposed). All in all, performance and scalability is under highlighted in the work, raising questions w.r.t. its practical applicability.
- Can the authors provide a sound reason why PMs are not switched off when undertutilized? Idle power consumption seems quite high at 100W vs 150W on full load. I’m no expert on this but this might require further motivation. 
- The benefits of the migration approach where already reported on in a different paper. Frequency scaling is tacked on as a separate phase in this paper. The main results therefore pertain to the difference between BCF and BCFFS. I wonder whether the 8\% difference is robust. There’s no variance on the results reported in the work, it seems simulations are only executed once? I found it interesting the authors also reported the total revenue on the service. Note that the cost reduction is only 0.0001\% in relation to the revenue. This therefore raises the important question how the pricing model will impact consumer behaviour (rationally or irrationally). Intuitively I would not expect consumers to be oblivious to the fact that there VMs are subjected to frequency scaling based on their workload properties (with the benefit being attributed fully to the provider). See also the next point in this regard.
- A global beta value for the workload is computed. This however ignores the fact that real workloads can have a non-uniform behaviour w.r.t. I/O. In the test the frequency scaling operates at a 1h frequency. This could be insufficient to deal with bursty workloads. As a result performance will deteriorate without any monetary compensation to the user for I/O-bound workloads. It is doubtful whether consumers would accept this, and whether the cloud provider would want to run the risk of decreasing its perceived performance robustness in exchange for (limited) cost reductions.
- With real pricing models (ElasticHosts), frequency scaling was apparently not feasible. Doesn’t this indicate the approach is not practical? This should be discussed more.
- The authors do not seem to consider the effect of limited RAM on the PMs. In fact, some providers price on RAM availability first. Reducing the frequency of a VM can reduce energy costs somewhat but if RAM is limited, does not allow for more VMs to be allocated to a PM. 
- At beta == 0.2 cost savings are no longer present. This maps to a utilisation of only 20\% in the planet lab trace. It would be beneficial to the paper to gather more data to determine whether such low utilisation values would be realistic at a real IaaS provider (given the platform features for elasticity and automated scaling at such providers). 

Other comments:
- Why do PMs contain so few cores (1-4 uniformly distributed)?
- Why is the scale of the simulation so small?
- Is there a reason why the algorithms sort first on free capacity (thereby ignoring locality of VMs), and then on cost? 
- In Alg.1 the sort on line 12 should include decreasing/or increasing for completeness.  
- The authors could also look at CloudSigma as an example of another provider that offers full flexibility in determining the amount of RAM and clock frequency in a continuous manner by the consumer. 
- Last paragraph before IV B, rewrite first sentence.
